Execution and monitoring of HOA automata with HOAX

We present a tool called Hoax for the execution of {\omega}-automata expressed in the popular HOA format. The tool leverages the notion of trap sets to enable runtime monitoring of any (non-parity) acceptance condition supported by the format. When the automaton is not monitorable, the tool may still be able to recognise so-called ugly prefixes, and determine that no further observation will ever lead to a conclusive verdict. The tool is open-source and highly configurable. We present its formal foundations, its design, and compare it against the trace analyser PyContract on a lock acquisition scenario.

==> N2L100.csv <==
tool,n,trace_size,time_seconds
pycontract,2,100,0.70597
hoax,2,100,0.526113
pycontract,2,100,0.728963
hoax,2,100,0.526331
pycontract,2,100,0.729802
hoax,2,100,0.541094
pycontract,2,100,0.692889
hoax,2,100,0.546703
pycontract,2,100,1.668696
hoax,2,100,0.571135
pycontract,2,100,1.923795
hoax,2,100,0.582136
pycontract,2,100,1.630757
hoax,2,100,0.534405
pycontract,2,100,1.60026
hoax,2,100,0.570953
pycontract,2,100,0.745837
hoax,2,100,0.53788
pycontract,2,100,1.491868
hoax,2,100,0.565545
pycontract,2,100,1.689761
hoax,2,100,0.562052
pycontract,2,100,1.6847
hoax,2,100,0.558728
pycontract,2,100,1.72243
hoax,2,100,0.573736
pycontract,2,100,1.611353
hoax,2,100,0.580592
pycontract,2,100,2.05408
hoax,2,100,0.621905
pycontract,2,100,1.680566
hoax,2,100,0.583216
pycontract,2,100,0.734297
hoax,2,100,0.550891
pycontract,2,100,1.633355
hoax,2,100,0.565926
pycontract,2,100,1.616577
hoax,2,100,0.599881
pycontract,2,100,1.09328
hoax,2,100,0.537763
pycontract,2,100,0.735294
hoax,2,100,0.549511
pycontract,2,100,1.396247
hoax,2,100,0.532745
pycontract,2,100,1.47778
hoax,2,100,0.517217
pycontract,2,100,1.660774
hoax,2,100,0.587788
pycontract,2,100,1.542738
hoax,2,100,0.554351
pycontract,2,100,2.019351
hoax,2,100,0.592674
pycontract,2,100,1.785333
hoax,2,100,0.607063
pycontract,2,100,1.363984
hoax,2,100,0.564696
pycontract,2,100,1.580276
hoax,2,100,0.581452
pycontract,2,100,1.500354
hoax,2,100,0.568414
pycontract,2,100,0.743917
hoax,2,100,0.547275
pycontract,2,100,1.395839
hoax,2,100,0.562678
pycontract,2,100,0.737986
hoax,2,100,0.551966
pycontract,2,100,0.751584
hoax,2,100,0.537952
pycontract,2,100,1.488493
hoax,2,100,0.545916
pycontract,2,100,1.430547
hoax,2,100,0.571707
pycontract,2,100,1.433415
hoax,2,100,0.552741
pycontract,2,100,1.478767
hoax,2,100,0.549678
pycontract,2,100,1.731214
hoax,2,100,0.578362
pycontract,2,100,1.437265
hoax,2,100,0.543251
pycontract,2,100,1.369937
hoax,2,100,0.520177
pycontract,2,100,1.562251
hoax,2,100,0.574254
pycontract,2,100,1.46682
hoax,2,100,0.549486
pycontract,2,100,1.436871
hoax,2,100,0.559283
pycontract,2,100,0.733464
hoax,2,100,0.546206
pycontract,2,100,1.418411
hoax,2,100,0.555888
pycontract,2,100,1.37825
hoax,2,100,0.551589
pycontract,2,100,0.733847
hoax,2,100,0.541651
pycontract,2,100,1.442406
hoax,2,100,0.525679
pycontract,2,100,1.466688
hoax,2,100,0.540712


==> N2L200.csv <==
tool,n,trace_size,time_seconds
pycontract,2,200,1.462859
hoax,2,200,1.056595
pycontract,2,200,1.505998
hoax,2,200,1.089679
pycontract,2,200,1.481564
hoax,2,200,1.093842
pycontract,2,200,1.509822
hoax,2,200,1.014369
pycontract,2,200,3.428857
hoax,2,200,1.056908
pycontract,2,200,2.828633
hoax,2,200,1.042498
pycontract,2,200,3.204538
hoax,2,200,1.064191
pycontract,2,200,3.487348
hoax,2,200,1.062857
pycontract,2,200,1.46421
hoax,2,200,1.06991
pycontract,2,200,3.164436
hoax,2,200,1.005171
pycontract,2,200,4.021786
hoax,2,200,1.071281
pycontract,2,200,2.751813
hoax,2,200,1.047541
pycontract,2,200,3.008297
hoax,2,200,1.023124
pycontract,2,200,3.005682
hoax,2,200,1.025598
pycontract,2,200,3.5934
hoax,2,200,1.135941
pycontract,2,200,3.314529
hoax,2,200,1.085396
pycontract,2,200,1.424123
hoax,2,200,1.078822
pycontract,2,200,2.730206
hoax,2,200,1.097397
pycontract,2,200,3.419006
hoax,2,200,1.104222
pycontract,2,200,2.006207
hoax,2,200,1.082029
pycontract,2,200,1.494739
hoax,2,200,1.092715
pycontract,2,200,3.199008
hoax,2,200,1.033184
pycontract,2,200,3.179572
hoax,2,200,1.046372
pycontract,2,200,2.711557
hoax,2,200,1.041942
pycontract,2,200,2.784374
hoax,2,200,1.029486
pycontract,2,200,3.432926
hoax,2,200,1.122408
pycontract,2,200,3.225183
hoax,2,200,1.053558
pycontract,2,200,3.010759
hoax,2,200,1.058811
pycontract,2,200,2.815983
hoax,2,200,1.106348
pycontract,2,200,3.68374
hoax,2,200,1.095722
pycontract,2,200,1.497223
hoax,2,200,1.072643
pycontract,2,200,3.303435
hoax,2,200,1.037307
pycontract,2,200,1.492568
hoax,2,200,1.077213
pycontract,2,200,1.457756
hoax,2,200,1.067183
pycontract,2,200,2.756719
hoax,2,200,1.025429
pycontract,2,200,3.798914
hoax,2,200,1.031286
pycontract,2,200,2.724738
hoax,2,200,1.009042
pycontract,2,200,3.700075
hoax,2,200,1.066787
pycontract,2,200,3.384574
hoax,2,200,1.171674
pycontract,2,200,2.86809
hoax,2,200,1.046911
pycontract,2,200,3.291775
hoax,2,200,1.148697
pycontract,2,200,3.460633
hoax,2,200,1.060226
pycontract,2,200,3.211133
hoax,2,200,1.076401
pycontract,2,200,2.15284
hoax,2,200,1.085066
pycontract,2,200,1.463953
hoax,2,200,1.089805
pycontract,2,200,2.75554
hoax,2,200,1.054076
pycontract,2,200,3.499442
hoax,2,200,1.163842
pycontract,2,200,2.657458
hoax,2,200,1.071921
pycontract,2,200,2.715037
hoax,2,200,1.032654
pycontract,2,200,3.503445
hoax,2,200,1.032063


==> N2L50.csv <==
tool,n,trace_size,time_seconds
pycontract,2,50,1.088191
hoax,2,50,0.676607
pycontract,2,50,1.037415
hoax,2,50,0.695909
pycontract,2,50,1.050195
hoax,2,50,0.771754
pycontract,2,50,0.992153
hoax,2,50,0.729431
pycontract,2,50,1.187551
hoax,2,50,0.781986
pycontract,2,50,0.800092
hoax,2,50,0.625882
pycontract,2,50,1.020062
hoax,2,50,0.660479
pycontract,2,50,0.981953
hoax,2,50,0.818391
pycontract,2,50,0.894145
hoax,2,50,0.717157
pycontract,2,50,0.886501
hoax,2,50,0.643055
pycontract,2,50,0.966546
hoax,2,50,0.742012
pycontract,2,50,1.030422
hoax,2,50,0.622472
pycontract,2,50,0.912436
hoax,2,50,0.7489
pycontract,2,50,0.989309
hoax,2,50,0.659493
pycontract,2,50,1.137672
hoax,2,50,0.834157
pycontract,2,50,1.05152
hoax,2,50,0.760152
pycontract,2,50,1.074371
hoax,2,50,0.696759
pycontract,2,50,1.105738
hoax,2,50,0.765756
pycontract,2,50,1.094868
hoax,2,50,0.802905
pycontract,2,50,1.0992
hoax,2,50,0.82809
pycontract,2,50,1.021663
hoax,2,50,0.691957
pycontract,2,50,0.934184
hoax,2,50,0.729389
pycontract,2,50,0.944532
hoax,2,50,0.826212
pycontract,2,50,0.925543
hoax,2,50,0.724372
pycontract,2,50,0.97992
hoax,2,50,0.636656
pycontract,2,50,0.979545
hoax,2,50,0.780498
pycontract,2,50,0.99751
hoax,2,50,0.801954
pycontract,2,50,0.922401
hoax,2,50,0.780921
pycontract,2,50,1.014541
hoax,2,50,0.807237
pycontract,2,50,0.959372
hoax,2,50,0.871549
pycontract,2,50,0.967569
hoax,2,50,0.709662
pycontract,2,50,1.002076
hoax,2,50,0.812698
pycontract,2,50,1.006237
hoax,2,50,0.880837
pycontract,2,50,0.909129
hoax,2,50,0.762115
pycontract,2,50,0.902158
hoax,2,50,0.7563
pycontract,2,50,0.869275
hoax,2,50,0.780866
pycontract,2,50,0.878855
hoax,2,50,0.684593
pycontract,2,50,0.850314
hoax,2,50,0.601294
pycontract,2,50,1.016018
hoax,2,50,0.747526
pycontract,2,50,1.060903
hoax,2,50,0.776675
pycontract,2,50,0.882088
hoax,2,50,0.714858
pycontract,2,50,0.934452
hoax,2,50,0.599662
pycontract,2,50,0.848372
hoax,2,50,0.603909
pycontract,2,50,0.864083
hoax,2,50,0.607208
pycontract,2,50,0.803094
hoax,2,50,0.638616
pycontract,2,50,0.793276
hoax,2,50,0.596252
pycontract,2,50,0.797123
hoax,2,50,0.605637
pycontract,2,50,0.79111
hoax,2,50,0.617467
pycontract,2,50,0.894019
hoax,2,50,0.625193
pycontract,2,50,0.795881
hoax,2,50,0.656731


==> N4L100.csv <==
tool,n,trace_size,time_seconds
pycontract,4,100,1.193499
hoax,4,100,1.979009
pycontract,4,100,1.23151
hoax,4,100,1.992461
pycontract,4,100,1.207676
hoax,4,100,2.11205
pycontract,4,100,2.908667
hoax,4,100,1.81165
pycontract,4,100,2.896892
hoax,4,100,1.885659
pycontract,4,100,2.348
hoax,4,100,1.883351
pycontract,4,100,2.715364
hoax,4,100,1.880112
pycontract,4,100,2.961837
hoax,4,100,1.845223
pycontract,4,100,1.240967
hoax,4,100,1.986046
pycontract,4,100,2.620992
hoax,4,100,1.944306
pycontract,4,100,2.568755
hoax,4,100,1.832773
pycontract,4,100,2.526676
hoax,4,100,1.956512
pycontract,4,100,2.966545
hoax,4,100,1.888032
pycontract,4,100,2.590775
hoax,4,100,1.835849
pycontract,4,100,3.262008
hoax,4,100,1.888769
pycontract,4,100,3.818007
hoax,4,100,1.937816
pycontract,4,100,1.243518
hoax,4,100,1.991612
pycontract,4,100,3.157019
hoax,4,100,1.928446
pycontract,4,100,2.477995
hoax,4,100,1.863361
pycontract,4,100,1.202823
hoax,4,100,2.004777
pycontract,4,100,1.217821
hoax,4,100,1.998033
pycontract,4,100,2.649576
hoax,4,100,1.894612
pycontract,4,100,2.715062
hoax,4,100,1.867071
pycontract,4,100,2.522305
hoax,4,100,1.936471
pycontract,4,100,2.927795
hoax,4,100,1.89447
pycontract,4,100,2.973692
hoax,4,100,2.032579
pycontract,4,100,3.054639
hoax,4,100,1.906633
pycontract,4,100,2.289222
hoax,4,100,1.97879
pycontract,4,100,3.111447
hoax,4,100,1.952484
pycontract,4,100,2.413825
hoax,4,100,1.957144
pycontract,4,100,1.226621
hoax,4,100,2.006187
pycontract,4,100,2.788296
hoax,4,100,2.042891
pycontract,4,100,1.226174
hoax,4,100,2.056725
pycontract,4,100,1.224868
hoax,4,100,1.985208
pycontract,4,100,2.438912
hoax,4,100,1.862516
pycontract,4,100,2.455157
hoax,4,100,1.896402
pycontract,4,100,2.324724
hoax,4,100,1.852086
pycontract,4,100,2.678544
hoax,4,100,1.916836
pycontract,4,100,2.297667
hoax,4,100,1.886675
pycontract,4,100,2.536126
hoax,4,100,1.866214
pycontract,4,100,3.019624
hoax,4,100,1.898412
pycontract,4,100,3.095035
hoax,4,100,1.9414
pycontract,4,100,2.368935
hoax,4,100,1.904445
pycontract,4,100,1.205362
hoax,4,100,2.008289
pycontract,4,100,1.245404
hoax,4,100,1.990392
pycontract,4,100,2.758317
hoax,4,100,1.907852
pycontract,4,100,2.946028
hoax,4,100,1.873794
pycontract,4,100,2.397824
hoax,4,100,1.850667
pycontract,4,100,2.269348
hoax,4,100,1.805883
pycontract,4,100,3.076449
hoax,4,100,1.861765


==> N4L200.csv <==
tool,n,trace_size,time_seconds
pycontract,4,200,2.408331
hoax,4,200,3.997091
pycontract,4,200,2.405413
hoax,4,200,3.968705
pycontract,4,200,2.430551
hoax,4,200,4.386045
pycontract,4,200,6.228324
hoax,4,200,3.787271
pycontract,4,200,5.807161
hoax,4,200,3.711932
pycontract,4,200,5.952623
hoax,4,200,3.93639
pycontract,4,200,5.335582
hoax,4,200,3.627688
pycontract,4,200,5.811941
hoax,4,200,3.740268
pycontract,4,200,2.451558
hoax,4,200,3.983148
pycontract,4,200,6.215617
hoax,4,200,3.798662
pycontract,4,200,6.159008
hoax,4,200,3.681214
pycontract,4,200,5.958052
hoax,4,200,3.723081
pycontract,4,200,5.921178
hoax,4,200,3.805464
pycontract,4,200,6.823456
hoax,4,200,3.797356
pycontract,4,200,5.949571
hoax,4,200,3.642337
pycontract,4,200,6.640187
hoax,4,200,3.958441
pycontract,4,200,2.441664
hoax,4,200,3.88912
pycontract,4,200,5.267746
hoax,4,200,3.708166
pycontract,4,200,5.707664
hoax,4,200,3.869274
pycontract,4,200,2.422154
hoax,4,200,3.941124
pycontract,4,200,6.246841
hoax,4,200,3.605678
pycontract,4,200,5.703132
hoax,4,200,3.868286
pycontract,4,200,5.413087
hoax,4,200,3.679435
pycontract,4,200,5.952268
hoax,4,200,3.827799
pycontract,4,200,5.72962
hoax,4,200,3.972445
pycontract,4,200,5.90768
hoax,4,200,3.795713
pycontract,4,200,6.844503
hoax,4,200,3.885693
pycontract,4,200,5.425156
hoax,4,200,4.154225
pycontract,4,200,6.068548
hoax,4,200,3.803463
pycontract,4,200,6.059918
hoax,4,200,3.798696
pycontract,4,200,2.471106
hoax,4,200,3.979021
pycontract,4,200,6.11486
hoax,4,200,4.550333
pycontract,4,200,2.464223
hoax,4,200,4.042213
pycontract,4,200,2.43136
hoax,4,200,3.941628
pycontract,4,200,6.090116
hoax,4,200,3.87814
pycontract,4,200,6.424867
hoax,4,200,3.81149
pycontract,4,200,5.612343
hoax,4,200,3.839762
pycontract,4,200,4.918761
hoax,4,200,3.705152
pycontract,4,200,5.089494
hoax,4,200,3.700823
pycontract,4,200,6.241156
hoax,4,200,3.831499
pycontract,4,200,5.528511
hoax,4,200,3.861035
pycontract,4,200,6.477249
hoax,4,200,3.84066
pycontract,4,200,5.804979
hoax,4,200,3.718688
pycontract,4,200,2.46107
hoax,4,200,4.036892
pycontract,4,200,2.503484
hoax,4,200,4.040946
pycontract,4,200,6.935214
hoax,4,200,3.611832
pycontract,4,200,5.974386
hoax,4,200,3.970033
pycontract,4,200,5.748651
hoax,4,200,3.679158
pycontract,4,200,5.088059
hoax,4,200,3.618302
pycontract,4,200,6.860479
hoax,4,200,4.132537


==> N4L50.csv <==
tool,n,trace_size,time_seconds
pycontract,4,50,0.599773
hoax,4,50,0.98057
pycontract,4,50,0.635728
hoax,4,50,0.992864
pycontract,4,50,0.613308
hoax,4,50,0.975217
pycontract,4,50,1.236243
hoax,4,50,0.931712
pycontract,4,50,1.339614
hoax,4,50,1.364145
pycontract,4,50,1.181229
hoax,4,50,0.956755
pycontract,4,50,1.291502
hoax,4,50,0.913625
pycontract,4,50,1.398391
hoax,4,50,0.948179
pycontract,4,50,0.607604
hoax,4,50,0.974479
pycontract,4,50,1.45912
hoax,4,50,0.980894
pycontract,4,50,1.337881
hoax,4,50,0.941597
pycontract,4,50,1.350316
hoax,4,50,0.930247
pycontract,4,50,1.258507
hoax,4,50,0.926677
pycontract,4,50,1.315015
hoax,4,50,0.951485
pycontract,4,50,2.353455
hoax,4,50,0.932321
pycontract,4,50,1.736985
hoax,4,50,1.399697
pycontract,4,50,0.614316
hoax,4,50,0.999982
pycontract,4,50,1.269143
hoax,4,50,0.974745
pycontract,4,50,1.462594
hoax,4,50,0.97189
pycontract,4,50,0.651662
hoax,4,50,1.000641
pycontract,4,50,0.59578
hoax,4,50,1.001107
pycontract,4,50,1.912987
hoax,4,50,0.98586
pycontract,4,50,1.201226
hoax,4,50,0.956525
pycontract,4,50,1.563599
hoax,4,50,1.013546
pycontract,4,50,1.318072
hoax,4,50,0.988283
pycontract,4,50,1.580138
hoax,4,50,0.953626
pycontract,4,50,1.39928
hoax,4,50,1.037089
pycontract,4,50,1.278049
hoax,4,50,0.978658
pycontract,4,50,1.452489
hoax,4,50,0.98318
pycontract,4,50,1.637681
hoax,4,50,1.044596
pycontract,4,50,0.603735
hoax,4,50,0.980459
pycontract,4,50,1.75635
hoax,4,50,0.97251
pycontract,4,50,0.605905
hoax,4,50,0.993873
pycontract,4,50,0.616788
hoax,4,50,0.995421
pycontract,4,50,1.247324
hoax,4,50,0.954574
pycontract,4,50,1.424753
hoax,4,50,0.941743
pycontract,4,50,1.216771
hoax,4,50,0.954782
pycontract,4,50,1.2529
hoax,4,50,0.954356
pycontract,4,50,1.575864
hoax,4,50,0.939975
pycontract,4,50,1.33985
hoax,4,50,0.957496
pycontract,4,50,1.33994
hoax,4,50,0.984729
pycontract,4,50,1.365217
hoax,4,50,0.961888
pycontract,4,50,1.314756
hoax,4,50,1.053802
pycontract,4,50,0.611527
hoax,4,50,0.988348
pycontract,4,50,0.612672
hoax,4,50,0.997033
pycontract,4,50,1.371114
hoax,4,50,0.937972
pycontract,4,50,1.299143
hoax,4,50,0.984418
pycontract,4,50,1.411484
hoax,4,50,0.962355
pycontract,4,50,1.203757
hoax,4,50,0.912407
pycontract,4,50,1.361932
hoax,4,50,0.930894


==> N8L100.csv <==
tool,n,trace_size,time_seconds
pycontract,8,100,1.734264
hoax,8,100,8.016052
pycontract,8,100,1.75933
hoax,8,100,7.53162
pycontract,8,100,1.807217
hoax,8,100,7.374367
pycontract,8,100,3.757879
hoax,8,100,7.921527
pycontract,8,100,3.617716
hoax,8,100,7.247115
pycontract,8,100,3.873444
hoax,8,100,7.502432
pycontract,8,100,3.209497
hoax,8,100,7.376629
pycontract,8,100,1.814821
hoax,8,100,7.431842
pycontract,8,100,1.786292
hoax,8,100,7.491002
pycontract,8,100,3.399646
hoax,8,100,7.171695
pycontract,8,100,3.050737
hoax,8,100,7.431909
pycontract,8,100,3.242998
hoax,8,100,7.595511
pycontract,8,100,3.683415
hoax,8,100,7.427399
pycontract,8,100,3.352745
hoax,8,100,9.119696
pycontract,8,100,3.584546
hoax,8,100,7.608036
pycontract,8,100,1.717372
hoax,8,100,7.59243
pycontract,8,100,1.775224
hoax,8,100,7.381185
pycontract,8,100,4.088076
hoax,8,100,7.394423
pycontract,8,100,4.434735
hoax,8,100,7.529018
pycontract,8,100,1.769992
hoax,8,100,7.371626
pycontract,8,100,3.954291
hoax,8,100,8.069281
pycontract,8,100,3.765501
hoax,8,100,7.686377
pycontract,8,100,3.67948
hoax,8,100,7.669163
pycontract,8,100,4.1072
hoax,8,100,7.802288
pycontract,8,100,4.51358
hoax,8,100,7.461612
pycontract,8,100,4.342898
hoax,8,100,7.632013
pycontract,8,100,4.012357
hoax,8,100,7.747062
pycontract,8,100,3.599983
hoax,8,100,7.752021
pycontract,8,100,3.995675
hoax,8,100,7.887637
pycontract,8,100,4.293254
hoax,8,100,7.46388
pycontract,8,100,1.82961
hoax,8,100,7.669665
pycontract,8,100,1.792265
hoax,8,100,7.537849
pycontract,8,100,1.776788
hoax,8,100,7.705511
pycontract,8,100,1.797825
hoax,8,100,7.626419
pycontract,8,100,3.073132
hoax,8,100,7.589185
pycontract,8,100,4.310358
hoax,8,100,7.486235
pycontract,8,100,3.319625
hoax,8,100,7.576316
pycontract,8,100,4.008658
hoax,8,100,7.811033
pycontract,8,100,3.270031
hoax,8,100,7.782891
pycontract,8,100,3.802289
hoax,8,100,7.588798
pycontract,8,100,4.31224
hoax,8,100,7.843407
pycontract,8,100,4.375146
hoax,8,100,7.538377
pycontract,8,100,4.021778
hoax,8,100,7.566214
pycontract,8,100,1.788779
hoax,8,100,7.695264
pycontract,8,100,1.725325
hoax,8,100,7.519476
pycontract,8,100,4.121773
hoax,8,100,7.353699
pycontract,8,100,1.793126
hoax,8,100,7.368074
pycontract,8,100,3.955435
hoax,8,100,7.333745
pycontract,8,100,4.000728
hoax,8,100,7.420864
pycontract,8,100,3.490306
hoax,8,100,8.436757


==> N8L200.csv <==
tool,n,trace_size,time_seconds
pycontract,8,200,3.563378
hoax,8,200,15.225464
pycontract,8,200,3.594345
hoax,8,200,16.257427
pycontract,8,200,3.565227
hoax,8,200,15.179453
pycontract,8,200,6.822683
hoax,8,200,15.321482
pycontract,8,200,9.310339
hoax,8,200,15.833868
pycontract,8,200,8.903909
hoax,8,200,15.036292
pycontract,8,200,7.981985
hoax,8,200,15.114049
pycontract,8,200,3.562778
hoax,8,200,15.984546
pycontract,8,200,3.519945
hoax,8,200,15.014485
pycontract,8,200,9.184774
hoax,8,200,14.954871
pycontract,8,200,7.68524
hoax,8,200,15.094679
pycontract,8,200,7.643067
hoax,8,200,14.920381
pycontract,8,200,7.439755
hoax,8,200,15.108028
pycontract,8,200,9.579117
hoax,8,200,15.817428
pycontract,8,200,7.606969
hoax,8,200,16.303682
pycontract,8,200,3.535253
hoax,8,200,16.125484
pycontract,8,200,7.852011
hoax,8,200,15.404727
pycontract,8,200,7.289984
hoax,8,200,15.627859
pycontract,8,200,7.279012
hoax,8,200,15.774512
pycontract,8,200,3.617347
hoax,8,200,15.149646
pycontract,8,200,7.121316
hoax,8,200,15.168228
pycontract,8,200,7.148068
hoax,8,200,15.328676
pycontract,8,200,7.447307
hoax,8,200,15.264398
pycontract,8,200,8.222791
hoax,8,200,15.523051
pycontract,8,200,7.481844
hoax,8,200,15.637864
pycontract,8,200,7.971492
hoax,8,200,15.185145
pycontract,8,200,9.118029
hoax,8,200,15.632685
pycontract,8,200,7.446798
hoax,8,200,15.43156
pycontract,8,200,7.227969
hoax,8,200,16.034333
pycontract,8,200,8.254589
hoax,8,200,16.106172
pycontract,8,200,7.957717
hoax,8,200,15.564883
pycontract,8,200,3.59847
hoax,8,200,15.743312
pycontract,8,200,3.593617
hoax,8,200,16.116924
pycontract,8,200,3.582577
hoax,8,200,15.149644
pycontract,8,200,8.073551
hoax,8,200,16.053785
pycontract,8,200,8.711928
hoax,8,200,15.104465
pycontract,8,200,7.861131
hoax,8,200,15.209184
pycontract,8,200,7.551061
hoax,8,200,15.280891
pycontract,8,200,7.715797
hoax,8,200,15.366592
pycontract,8,200,6.860186
hoax,8,200,15.301256
pycontract,8,200,7.061062
hoax,8,200,15.867349
pycontract,8,200,6.983905
hoax,8,200,15.462031
pycontract,8,200,8.029219
hoax,8,200,15.365621
pycontract,8,200,3.524381
hoax,8,200,15.528806
pycontract,8,200,7.317154
hoax,8,200,15.469182
pycontract,8,200,7.181584
hoax,8,200,15.315593
pycontract,8,200,3.520695
hoax,8,200,15.198059
pycontract,8,200,7.321029
hoax,8,200,15.126317
pycontract,8,200,7.315687
hoax,8,200,14.952621
pycontract,8,200,8.635922
hoax,8,200,15.212523


==> N8L50.csv <==
tool,n,trace_size,time_seconds
pycontract,8,50,0.884637
hoax,8,50,3.915054
pycontract,8,50,0.896224
hoax,8,50,3.704117
pycontract,8,50,0.889522
hoax,8,50,3.661429
pycontract,8,50,1.496135
hoax,8,50,3.709892
pycontract,8,50,2.167205
hoax,8,50,3.786243
pycontract,8,50,2.312511
hoax,8,50,3.822324
pycontract,8,50,2.199318
hoax,8,50,3.958101
pycontract,8,50,1.72867
hoax,8,50,3.868348
pycontract,8,50,0.920176
hoax,8,50,3.600829
pycontract,8,50,1.666657
hoax,8,50,3.600066
pycontract,8,50,2.037
hoax,8,50,3.73322
pycontract,8,50,1.699298
hoax,8,50,3.706621
pycontract,8,50,2.012339
hoax,8,50,3.603636
pycontract,8,50,1.747309
hoax,8,50,3.488815
pycontract,8,50,1.765232
hoax,8,50,3.569929
pycontract,8,50,0.880078
hoax,8,50,3.685718
pycontract,8,50,0.87895
hoax,8,50,3.544237
pycontract,8,50,1.977117
hoax,8,50,3.687486
pycontract,8,50,1.993311
hoax,8,50,4.082576
pycontract,8,50,0.89586
hoax,8,50,3.616456
pycontract,8,50,1.810837
hoax,8,50,3.66376
pycontract,8,50,2.086345
hoax,8,50,3.804815
pycontract,8,50,1.909941
hoax,8,50,3.643063
pycontract,8,50,1.761064
hoax,8,50,3.685892
pycontract,8,50,1.899185
hoax,8,50,3.761013
pycontract,8,50,2.406535
hoax,8,50,3.703636
pycontract,8,50,1.942616
hoax,8,50,3.700248
pycontract,8,50,1.628674
hoax,8,50,3.706198
pycontract,8,50,1.695326
hoax,8,50,3.621741
pycontract,8,50,1.568461
hoax,8,50,3.832482
pycontract,8,50,0.895914
hoax,8,50,3.628647
pycontract,8,50,1.001406
hoax,8,50,3.654052
pycontract,8,50,0.893845
hoax,8,50,3.775943
pycontract,8,50,0.901449
hoax,8,50,3.644296
pycontract,8,50,1.724182
hoax,8,50,3.731199
pycontract,8,50,1.743557
hoax,8,50,3.666674
pycontract,8,50,1.448362
hoax,8,50,3.809577
pycontract,8,50,1.622486
hoax,8,50,3.690045
pycontract,8,50,1.674849
hoax,8,50,3.627861
pycontract,8,50,1.713646
hoax,8,50,3.619082
pycontract,8,50,2.455371
hoax,8,50,3.851107
pycontract,8,50,1.719125
hoax,8,50,3.667035
pycontract,8,50,2.024078
hoax,8,50,3.812143
pycontract,8,50,1.908221
hoax,8,50,3.662712
pycontract,8,50,0.893492
hoax,8,50,3.628049
pycontract,8,50,1.545397
hoax,8,50,3.708531
pycontract,8,50,1.411958
hoax,8,50,3.693134
pycontract,8,50,1.585713
hoax,8,50,3.743726
pycontract,8,50,1.633092
hoax,8,50,3.660042
pycontract,8,50,1.877078
hoax,8,50,3.638965

